Fast Kronecker Matrix-Matrix Multiplication on GPUs

Kronecker Matrix-Matrix Multiplication (Kron-Matmul) is the multiplication of a matrix with the Kronecker Product of several smaller matrices. Kron-Matmul is a core operation for many scientific and machine learning computations. State-of-the-art Kron-Matmul implementations utilize existing tensor algebra operations, such as matrix multiplication, transpose, and tensor matrix multiplication. However, this design choice prevents several Kron-Matmul specific optimizations, thus, leaving significant performance on the table. To address this issue, we present FastKron, an efficient technique for Kron-Matmul on single and multiple GPUs. FastKron is independent of linear algebra operations enabling several new optimizations for Kron-Matmul. Thus, it performs up to 40.7x and 7.85x faster than existing implementations on 1 and 16 GPUs respectively.

==> results/profile.csv <==
g&d&fastkron-shared_load_transactions_per_request&fastkron-gld_transactions_per_request&fastkron-global_load_requests&cublas-shared_load_transactions_per_request&cublas-gld_transactions_per_request&cublas-global_load_requests&transpose-shared_load_transactions_per_request&transpose-gld_transactions_per_request&transpose-global_load_requests
4&7&6.201482&15.784615&582400.0&3.846901&2.499943&2293816.0&0.0&7.481393&1310720.0
4&8&6.207396&15.784615&2662400.0&3.845519&2.499977&10486144.0&0.0&7.097697&5898240.0
4&9&6.206541&15.784615&11980800.0&3.842815&2.499977&47187360.0&0.0&6.787066&26214400.0
4&10&6.189471&15.784615&53248000.0&3.846371&2.499977&209721600.0&0.0&6.532042&115343360.0
8&3&2.624414&14.4&4800.0&1.580961&4.0&16320.0&0.0&11.0&20480.0
8&4&2.824384&15.876923&83200.0&1.613007&4.0&174080.0&0.0&9.5752&204800.0
8&5&2.768758&15.876923&832000.0&1.620423&4.0&1740810.0&0.0&8.641396&1966080.0
8&6&2.766619&15.876923&7987200.0&3.607708&4.0&16713120.0&0.0&7.981838&18350080.0
16&2&1.027411&16.0&2560.0&3.414567&3.0&30720.0&0.0&13.333333&7680.0
16&3&2.136009&16.0&32640.0&1.758471&3.999783&138240.0&0.0&10.969531&163840.0
16&4&2.04784&16.0&696320.0&1.771715&3.998942&2949152.0&0.0&9.576033&3276800.0
16&5&2.045599&16.0&13926400.0&3.33526&3.998825&58990400.0&0.0&8.641764&62914560.0
32&2&1.366077&16.0&7680.0&1.809831&4.0&25600.0&0.0&13.333333&30720.0
32&3&1.389307&16.0&368640.0&1.919596&3.996769&1228800.0&0.0&10.960983&1310720.0
32&4&1.382591&16.0&15728640.0&1.909626&4.0&52430080.0&0.0&9.569634&52428800.0


==> results/real-world-benchmarks.csv <==
20_2x2^7 & 3.753351 & 3.753351 & 0.0674975777288851 & 0.0674975777288851 & 0.91
20_2x2^9 & 11.321311 & 11.321311 & 0.298031655080956 & 0.298031655080956 & 3.63
50_2x2^9 & 27.565083 & 27.565083 & 0.7627737839827139 & 0.7627737839827139 & 7.55
20_2x2^10 & 25.972708 & 25.972708 & 0.6382594177974681 & 0.6382594177974681 & 5.69
1_2x2^11 & 2.337317 & 2.337317 & 0.06129945619721851 & 0.06129945619721851 & 0.80
10_64x64^2 & 334.657629 & 334.657629 & 19.600011190801727 & 324.05463872921695 & 163
10_64x64^2 & 336.306266 & 336.306266 & 18.306505904822163 & 319.60985125579134 & 167
50_64x64^2 & 1602.582218 & 1602.582218 & 91.43547840133057 & 1852.3459581684567 & 891
4_2x2^9 & 2.246490 & 2.246490 & 0.058507898231354306 & 0.058507898231354306 & 0.73
8_2x2^9 & 4.492980 & 4.492980 & 0.11090942016785023 & 0.11090942016785023 & 1.45
16_2x2^9 & 8.740516 & 8.740516 & 0.23594445093475502 & 0.23594445093475502 & 2.47
20_2x2^9 & 11.008648 & 11.008648 & 0.3059608050894915 & 0.3059608050894915 & 3.34
8_8x8^3 & 10.464106 & 10.464106 & 0.30034736335664336 & 17.30095036958817 & 6.4
8_8x8^3 & 10.606819 & 10.606819 & 0.29085044381694736 & 17.30095036958817 & 5.82
16_8x8^3 & 20.985397 & 20.985397 & 0.582656483312372 & 30.404082579447927 & 11.67
20_8x8^3 & 26.890754 & 26.890754 & 0.724036139596467 & 41.23835892272842 & 14
1024_4x4^7 & 2375.722416 & 2375.722416 & 67.14391772902157 & 67.14391772902157 & 703
1024_4x4^9 & 2415.532670 & 2415.532670 & 64.86783882733062 & 64.86783882733062 & 774
128_8x8^7 & 3521.391483 & 3521.391483 & 209.24441264726687 & 712.0733572118742 & 1584
1_8x8^4 & 13.161954 & 13.161954 & 0.3605901966994622 & 15.957146335524712 & 5.82
1_32x32^4 & 5012.313413 & 5012.313413 & 373.9661563233215 & 2508.086257801697 & 3221
1526_4x4^6 & 2165.498706 & 2165.498706 & 62.45566345913885 & 62.45566345913885 & 551
156_8x8^3 & 206.298752 & 206.298752 & 5.875176308448666 & 231.97531312397894 & 82.85
2967_4x4^7 & 2453.672892 & 2453.672892 & 68.10985678846423 & 68.10985678846423 & 404
16_8x8^8 & 3775.824549 & 3775.824549 & 245.58396015970283 & 672.7624519566416 & 1602
16_16x16^6 & 6179.946041 & 6179.946041 & 457.6931122461848 & 1976.4500597426272 & 958
8_32x32^5 & 7741.603468 & 7741.603468 & 1361.1518161467147 & 5370.342039626424 & 3761
16_64x64^3 & 8663.530709 & 8663.530709 & 1455.9207407527547 & 6061.817311383602 & 2716


==> results/results-M=16-double.csv <==
          Batch-Size                   d                 2^l     PyTorchTime(us)      cuBLASTime(us)          atTime(us)        CUDATime(us)     Speedup-Pytorch      Speedup-cublas
                  16                   4                   4              27.222              12.222              15.000              10.593               2.570               1.154
                  16                   5                   4              38.040              20.000              18.040              13.214               2.879               1.514
                  16                   6                   4              64.000              36.000              28.000              31.058               2.061               1.159
                  16                   7                   4             125.152              84.051              41.101              45.140               2.773               1.862
                  16                   8                   4             331.212             210.687             120.525             137.694               2.405               1.530
                  16                   9                   4            1329.677             870.646             459.030             591.128               2.249               1.473
                  16                  10                   4            5677.576            3780.949            1896.626            2205.669               2.317               1.543
                  16                   2                   8              17.000               8.000               9.000               5.404               3.146               1.480
                  16                   3                   8              24.000              12.000              12.000               8.391               2.860               1.430
                  16                   4                   8              40.121              20.121              20.000              18.804               2.134               1.070
                  16                   5                   8             110.455              60.465              49.990              38.317               2.883               1.578
                  16                   6                   8             741.444             411.909             329.535             383.290               1.934               1.075
                  16                   7                   8            6858.65              4063.12             2795.53            3374                   
                  16                   8                   8            60012.36            34096.72            25915.64           28712.3             
                  16                   2                  16              17.000               8.000               9.000               5.760               2.951               1.389
                  16                   3                  16              34.000              18.000              16.000              12.949               2.626               1.390
                  16                   4                  16             151.677              71.283              80.394              53.323               2.844               1.337
                  16                   5                  16            2040.152             981.495            1058.657             850.087               2.400               1.155
                  16                   6                  16           38467.31             18831.5             19635.81            14083
                  16                   2                  32              21.040              12.010               9.030              10.161               2.071               1.182
                  16                   3                  32              64.475              28.576              35.899              29.795               2.164               0.959
                  16                   4                  32            1611.212             715.111             896.101             741.759               2.172               0.964
                  16                   5                  32            61751.73             28245.62           33506.11            27187.2
                  16                   2                  64              26.000              14.000              12.000              33.446               0.777               0.419
                  16                   3                  64             365.525             174.727             190.798             245.407               1.415               0.676
                  16                   4                  64            50780               24410               26369               17110    
                  16                   2                 128              39.040              23.232              15.808              83.143               0.470               0.279
                  16                   3                 128            3405.020            1964.990            1440.030            2712.510               1.255               0.724
                  16                   2                 256             157.010             113.828              43.182             150.631               1.042               0.756
                  16                   2                 512             944.707             797.697             147.010             975.077               0.969               0.818
                  16                   2                1024            5943.071            5413.293             529.778            6784.319               0.876               0.798

==> results/results-M=16.csv <==
          Batch-Size                   d                 2^l     PyTorchTime(us)      cuBLASTime(us)          atTime(us)        FastKron(us)     COGENT  Speedup-Pytorch      Speedup-cublas
                  16                   4                   2              27.313              12.202              15.111              11.104                
                  16                   5                   2              33.515              15.283              18.232              13.277               
                  16                   6                   2              39.626              18.343              21.283              16.324               
                  16                   7                   2              45.737              21.475              24.263              18.726               
                  16                   8                   2              52.889              25.586              27.303              21.619               
                  16                   9                   2              66.273              36.000              30.273              24.570               
                  16                  10                   2              73.828              40.000              33.828              29.607               
                  16                  11                   2             114.273              66.273              48.000              47.151               
                  16                  12                   2             154.000             102.000              52.000              81.215               
                  16                  13                   2             226.303             169.020              57.283              91.254               
                  16                  14                   2             386.566             308.040              78.525             128.762               
                  16                  15                   2             726.556             599.980             126.576             223.556               
                  16                  16                   2             670.061             432.586             237.475             403.623               
                  16                  17                   2            1377.051             927.444             449.606             779.185               
                  16                  18                   2            2625.364            1764.596             860.768            1423.223               
                  16                  19                   2            5345.960            3616.556            1729.404            2634.192               
                  16                  20                   2           11142.727            7575.313            3567.414            5324.080               
                  16                  21                   2           23033.980           15678.253            7355.727           10983.983               
                  16                   4                   4              27.222              12.222              15.000              10.593               
                  16                   5                   4              38.040              20.000              18.040              13.214               
                  16                   6                   4              64.000              36.000              28.000              31.058               
                  16                   7                   4             125.152              84.051              41.101              45.140               
                  16                   8                   4             331.212             210.687             120.525             137.694               
                  16                   9                   4            1329.677             870.646             459.030             591.128               
                  16                  10                   4            5677.576            3780.949            1896.626            2450.669               
                  16                   2                   8              17.000               8.000               9.000               5.404               
                  16                   3                   8              24.000              12.000              12.000               8.391               
                  16                   4                   8              40.121              20.121              20.000              18.804               
                  16                   5                   8             110.455              60.465              49.990              38.317               
                  16                   6                   8             741.444             411.909             329.535             383.290               
                  16                   7                   8            6858.65              4063.12             2795.53            2337                   
                  16                   8                   8            60012.36            34096.72            25915.64           20986.572    52160         
                  16                   2                  16              17.000               8.000               9.000               5.760               
                  16                   3                  16              34.000              18.000              16.000              12.949               
                  16                   4                  16             151.677              71.283              80.394              53.323               
                  16                   5                  16            2040.152             981.495            1058.657             845.087               
                  16                   6                  16           38467.31             18831.5             19635.81            15735.501   26442
                  16                   2                  32              21.040              12.010               9.030              10.161               
                  16                   3                  32              64.475              28.576              35.899              29.795               
                  16                   4                  32            1611.212             715.111             896.101             740.759               
                  16                   5                  32            61751.73             28245.62           33506.11            27740      40980
                  16                   2                  64              26.000              14.000              12.000              19.446               
                  16                   3                  64             365.525             174.727             190.798             221.407               
                  16                   4                  64            50780               24410               26369               17110      18392
                  16                   2                 128              39.040              23.232              15.808              83.143               
                  16                   3                 128            3405.020            1964.990            1440.030            2712.510               
                  16                   2                 256             157.010             113.828              43.182             150.631               
                  16                   2                 512             944.707             797.697             147.010             975.077               
                  16                   2                1024            5943.071            5413.293             529.778            6784.319               

==> results/results-M=320-orig.csv <==
          Batch-Size                   d                 2^l     PyTorchTime(us)      cuBLASTime(us)          atTime(us)        FastKron(us)     FastKron-wo-fuse       COGENT        Speedup-Pytorch      Speedup-cublas
                 320                   4                   2              28.313              13.172              15.141              13.249                                                 2.137               0.994
                 320                   5                   2              38.465              20.000              18.465              15.892                                                 2.420               1.258
                 320                   6                   2              58.111              30.121              27.990              19.030                                                 3.054               1.583
                 320                   7                   2              74.212              42.212              32.000              21.469                                                 3.303               1.879
                 320                   8                   2             108.990              71.990              37.000              24.823                                                 4.063               2.684
                 320                   9                   2             181.687             129.687              52.000              28.030                                                 6.050               4.319
                 320                  10                   2             333.606             261.586              72.020              39.625                                                 6.107               4.789
                 320                  11                   2             662.727             530.879             131.848              71.839                                                 4.394               3.520
                 320                  12                   2             632.303             395.808             236.495             189.945                                                 1.833               1.147
                 320                  13                   2            1632.667            1184.970             447.697             394.787                                                 2.294               1.665
                 320                  14                   2            2568.818            1681.313             887.505             801.977                                                 1.978               1.294
                 320                  15                   2            5393.737            3557.051            1836.687            1636.835                                                 2.103               1.387
                 320                  16                   2           12076.606            7627.899            4448.707            3392.253                                                 2.302               1.454
                 320                  17                   2           27951.879           17004.434           10947.444            7211.745                                                 2.544               1.548
                 320                  18                   2           57431.212           33519.152           23912.061           14913.290                                                 2.512               1.466
                 320                  19                   2          121031.606           71047.192           49984.414           31323.691                                                 2.518               1.478
                 320                  20                   2          253659.828          150488.859          103170.970           65769.357                                                 2.515               1.492
                 320                  21                   2          509681.242          312783.444          196897.798          138644.645                                                 2.404               1.475
                 320                   4                   4              45.000              24.000              21.000              13.643                                                 3.298               1.759
                 320                   5                   4             103.687              66.444              37.242              20.758                                                 4.995               3.201
                 320                   6                   4             323.929             194.535             129.394             98.839                                                  2.703               1.623
                 320                   7                   4            1367.970             860.212             507.758             397.164                                                 2.403               1.511
                 320                   8                   4            6706.465            3889.909            2816.556            1690.063                                                 2.764               1.603
                 320                   9                   4           33686.505           17070.051           16616.455            7383.848                                                 3.159               1.601
                 320                  10                   4          146212.667           75621.768           70590.899           32597.187                                                 3.086               1.596
                 320                   2                   8              17.101               8.010               9.091               6.465                                                 2.645               1.239
                 320                   3                   8              36.071              18.010              18.061              12.508                                                 2.884               1.440
                 320                   4                   8             196.394              99.071              97.323              25.362          60.362          136                    2.606               1.315
                 320                   5                   8            1638.727             849.485             789.242             238.023         538.023         1250                    2.123               1.100
                 320                   6                   8           22156.030            8011.616           14144.414            2144.862        4944.862        11640                    3.111               1.125
                 320                   2                  16              25.000              12.000              13.000               8.772                                                 2.850               1.368
                 320                   3                  16             136.960              57.051              79.909              25.528          40.528         100                     3.379               1.408
                 320                   4                  16            2995.061            1027.939            1967.121             540.942         840.942        1548                     3.562               1.222
                 320                   5                  16           74444.717           20259.687           54185.030           10401.775        17401.775      33522                     4.278               1.164
                 320                   2                  32              36.020              14.000              22.020              9.052          13.052           20                     2.760               1.073
                 320                   3                  32             903.172             339.212             563.960             368.251         448.251         558                     2.593               0.974
                 320                   4                  32           65051.727           14170.404           50881.323           13700.133       16700.133       20608                     4.308               0.938
                 320                   2                  64             105.081              42.747              62.333              50.751          50.751          67                     2.1                 0.84
                 320                   3                  64           14415.040            2778.404           11636.636            3277.553        3277.553        4722                     4.390               0.847
                 320                   2                 128             452.505             233.465             219.040             250.488         250.488         410                     1.520               0.784
                 320                   3                 128          117403.182           38481.939           78921.242           40061.123       40061.123       66510                     2.72                0.893
                 320                   2                 256            3142.414            1620.364            1522.051            2420.000                                                 1.36                0.7
                 320                   2                 512           23424.485           12663.182           10761.303           17341.684                                                 1.351               0.730
                 320                   2                1024          143023.202           98711.586           44311.616          124848.000                                                 1.146               0.791

==> results/results-M=320.csv <==
M            d            2^l     PyTorchTime(us)      cuBLASTime(us)          atTime(us)        FastKron(us)     FastKron-wo-fuse       COGENT     cuTensor
320          5              8            1638.727             849.485             789.242             215             472             1250          734
320          6              8           22156.030            8011.616           14144.414            1818             4486            11640        8754
320          4             16            2995.061            1027.939            1967.121             395             754             1548         2137
320          5             16           74444.717           20259.687           54185.030            9286             15004           33522         27293
320          3             32             903.172             339.212             563.960             253             291             558           802
320          4             32           65051.727           14170.404           50881.323           9622             12059            20608        16361 
320          2             64             105.081              42.747              62.333              35             35              67           68
320          3             64           14415.040            2778.404           11636.636            2731            2731             4722         5720
320          2            128             452.505             233.465             219.040             211            211              370           300
320          3            128          117403.182           38481.939           78921.242           37708           37708            55510          45000

==> results/results-increasingM-1GPU.csv <==
Batch-Size              d               2^l     COSMA        DISTAL     CUDATime(us)
524288                  4                8                               11252806.6             
1048576                 4                8                               34179860.404               
2097152                 4                8                               73479912.4              
3145728                 4                8                               110230864.8          

==> results/results-increasingM-2GPU.csv <==
          Batch-Size                   d                 2^l     PyTorchTime(us)      cuBLASTime(us)          atTime(us)        CUDATime(us)     Speedup-Pytorch      Speedup-cublas
                  524288                  4                8      27883117.2          11252806.6             16630310.0         17202863.281
                  1048576                 4                8      90301676.727        34179860.404             56121816.323     34305445.312  
                  2097152                 4                8      187488515.4         73479912.4               114008602.6      68281875.000
                  3145728                 4                8      302214245.6         110230864.8              191983380.4      101843375.000

==> results/results-increasingM-4GPU.csv <==
          Batch-Size                   d                 2^l     PyTorchTime(us)      cuBLASTime(us)          atTime(us)        CUDATime(us)     Speedup-Pytorch      Speedup-cublas
                  524288                  4                8      27883117.2          11252806.6             16630310.0         17202863.281
                  1048576                 4                8      90301676.727        34179860.404             56121816.323     34305445.312  
                  2097152                 4                8      187488515.4         73479912.4               114008602.6      68281875.000
                  3145728                 4                8      302214245.6         110230864.8              191983380.4      101843375.000

==> results/results-increasingM-8GPU.csv <==
          Batch-Size                   d                 2^l     PyTorchTime(us)      cuBLASTime(us)          atTime(us)        CUDATime(us)     Speedup-Pytorch      Speedup-cublas
                  524288                  4                8      27883117.2          11252806.6             16630310.0         17202863.281
                  1048576                 4                8      90301676.727        34179860.404             56121816.323     34305445.312  
                  2097152                 4                8      187488515.4         73479912.4               114008602.6      68281875.000
                  3145728                 4                8      302214245.6         110230864.8              191983380.4      101843375.000

==> results/results-increasingM-weakscaling-P128-N4.csv <==
Batch-Size      GPUs         d               2^l     CTF       DISTAL     FastKron(GFLOPS)
8           1            4                128        6343      10756       13260              
16           2            4                128       11547      16983       25636  
32           4            4                128       17372      24821       49543 
64          8            4                128        25541      33966       98831
128          16            4                128     38621      49519       172873

==> results/results-increasingM-weakscaling-P64-N4.csv <==
Batch-Size      GPUs         d               2^l     CTF       DISTAL     FastKron(GFLOPS)
128           1            4                64       2441      4638       11590              
256           2            4                64       4444      7812       22715             
512           4            4                64       6862      11418       37177              
1024          8            4                64       9830      15624       74323
2048          16            4                64      13904      20473       109063

==> results/results-increasingN-8GPU.csv <==
          Batch-Size                   d                 2^l     PyTorchTime(us)      cuBLASTime(us)          atTime(us)        CUDATime(us)     Speedup-Pytorch      Speedup-cublas
                  1024                 4                32      65051.727             14170.404               50881.323         15099.133
                  2048                 4                32      160103.454            28340.808               131762.646        30198.266
                  4096                 4                32      320206.908            56681.616               263525.292        60396.532
                  8192                 4                32      620413.816            113363.232              507050.584        120793.064
                  16384                4                32      1540827.632           226726.464              1314101.168       241586.128

==> results/results-single-gpu.csv <==
20_2x2^7 & 3.753351 & 3.753351 & 0.0674975777288851 & 0.0674975777288851 & 0.91
20_2x2^9 & 11.321311 & 11.321311 & 0.298031655080956 & 0.298031655080956 & 3.63
50_2x2^9 & 27.565083 & 27.565083 & 0.7627737839827139 & 0.7627737839827139 & 7.55
20_2x2^10 & 25.972708 & 25.972708 & 0.6382594177974681 & 0.6382594177974681 & 5.69
1_2x2^11 & 2.337317 & 2.337317 & 0.06129945619721851 & 0.06129945619721851 & 0.80
10_64x64^2 & 334.657629 & 334.657629 & 19.600011190801727 & 324.05463872921695 & 163
10_64x64^2 & 336.306266 & 336.306266 & 18.306505904822163 & 319.60985125579134 & 167
50_64x64^2 & 1602.582218 & 1602.582218 & 91.43547840133057 & 1852.3459581684567 & 891
4_2x2^9 & 2.246490 & 2.246490 & 0.058507898231354306 & 0.058507898231354306 & 0.73
8_2x2^9 & 4.492980 & 4.492980 & 0.11090942016785023 & 0.11090942016785023 & 1.45
16_2x2^9 & 8.740516 & 8.740516 & 0.23594445093475502 & 0.23594445093475502 & 2.47
20_2x2^9 & 11.008648 & 11.008648 & 0.3059608050894915 & 0.3059608050894915 & 3.34
8_8x8^3 & 10.464106 & 10.464106 & 0.30034736335664336 & 17.30095036958817 & 6.4
8_8x8^3 & 10.606819 & 10.606819 & 0.29085044381694736 & 17.30095036958817 & 5.82
16_8x8^3 & 20.985397 & 20.985397 & 0.582656483312372 & 30.404082579447927 & 11.67
20_8x8^3 & 26.890754 & 26.890754 & 0.724036139596467 & 41.23835892272842 & 14
1024_4x4^7 & 2375.722416 & 2375.722416 & 67.14391772902157 & 67.14391772902157 & 703
1024_4x4^9 & 2415.532670 & 2415.532670 & 64.86783882733062 & 64.86783882733062 & 774
128_8x8^7 & 3521.391483 & 3521.391483 & 209.24441264726687 & 712.0733572118742 & 1584
1_8x8^4 & 13.161954 & 13.161954 & 0.3605901966994622 & 2.957146335524712 & 5.82
1_32x32^4 & 5012.313413 & 5012.313413 & 373.9661563233215 & 2508.086257801697 & 3221
1526_4x4^6 & 2165.498706 & 2165.498706 & 62.45566345913885 & 62.45566345913885 & 551
156_8x8^3 & 206.298752 & 206.298752 & 5.875176308448666 & 231.97531312397894 & 82.85
2967_4x4^7 & 2453.672892 & 2453.672892 & 68.10985678846423 & 68.10985678846423 & 404
16_8x8^8 & 3775.824549 & 3775.824549 & 245.58396015970283 & 672.7624519566416 & 1602
16_16x16^6 & 6179.946041 & 6179.946041 & 457.6931122461848 & 1976.4500597426272 & 958
8_32x32^5 & 7741.603468 & 7741.603468 & 1361.1518161467147 & 5370.342039626424 & 3761
16_64x64^3 & 8663.530709 & 8663.530709 & 1455.9207407527547 & 6061.817311383602 & 2716

